RASP-Tuner: Retrieval-Augmented Soft Prompts for Context-Aware Black-Box Optimization in Non-Stationary Environments

Many deployed systems expose black-box objectives whose minimizing configuration shifts with an externally observed context. When contexts revisit a small set of latent regimes, an optimizer that discards history pays repeated adaptation cost; when each step must remain inexpensive, full Gaussian-process (GP) refits at high observation counts are difficult to sustain. We cast online tuning as context-conditioned regret minimization and present RASP-Tuner, which instantiates a decomposition motivated by first principles: (i) identify a regime proxy by retrieving similar past contexts; (ii) predict short-horizon loss with a mixture-of-experts surrogate whose input concatenates parameters, context, and a retrieved soft prompt; (iii) adapt chiefly in a low-dimensional prompt subspace, invoking full surrogate updates only when scalarized error or disagreement spikes. A RealErrorComposer maps heterogeneous streaming metrics to [0,1] via EMA-stabilized logistic scores, supplying a single differentiable training target. On nine synthetic non-stationary benchmarks, an adversarial-context sanity check, and three tabular real-world streams (Section on real-world experiments), RASP-Tuner improves or matches cumulative regret relative to our GP-UCB and CMA-ES implementations on seven of nine synthetic tasks under paired tests at horizon T=100, while recording 8-12 times lower wall-clock per step than sliding-window GP-UCB on identical hardware. Idealized analysis in a cluster-separated, strongly convex regime model (RA-GD) supplies sufficient conditions for bounded dynamic regret; the deployed pipeline violates several of these premises, and we articulate which gaps remain open.

==> name.txt <==
Official Review of Submission7492 by Reviewer MvZy
Official Reviewby Reviewer MvZy13 Mar 2026 at 14:34 (modified: 24 Mar 2026 at 20:45)Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer MvZyRevisions
Summary:
The paper tackles the problem of online black box optimization problem in non-stationary environments where contexts are available.

On 9 synthetic datasets, the authors showed the algorithm sometimes outperform simple alternatives in cumulative regret.

Strengths And Weaknesses:
Weaknesses

The algorithm has many moving parts, as covered in numerous subsections of Section 3. It's unclear how they are motivated, and how they contribute to the performance.
Similarly, the approaches relies on numerous hyperparameter. The specific choices are not well motivated, and if they are tuned, the tuning process was not discussed.
The description of the synthetic data is poorly documented.
The paper is poorly written, with many missing references, and main results buried in the appendix.
Soundness: 1: poor
Presentation: 1: poor
Significance: 1: poor
Originality: 1: poor
Key Questions For Authors:
Please see weaknesses above.

Limitations:
yes

Overall Recommendation: 1: Strong Reject: For instance, a paper with well-known results, unaddressed ethical considerations, or a poorly written paper where it is impossible to tell what the nature of its contribution is.
Confidence: 2: You are willing to defend your assessment, but it is quite likely that you did not understand the central parts of the submission or that you are unfamiliar with some pieces of related work. Math/other details were not carefully checked.
Compliance With LLM Reviewing Policy: Affirmed.
Code Of Conduct Acknowledgement: Affirmed.

Official Review of Submission7492 by Reviewer QXSA
Official Reviewby Reviewer QXSA10 Mar 2026 at 12:27 (modified: 24 Mar 2026 at 20:45)Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer QXSARevisions
Summary:
The paper introduces RASP-Tuner, a retrieval-augmented framework designed for black-box optimization in non-stationary environments where optimal settings change as a result of shifting contexts, such as a robot moving through different lighting conditions. To overcome the limitations of traditional methods where evolutionary strategies don't consider past environments and Bayesian optimization becomes computationally prohibitive, RASP-Tuner treats optimization as a context-conditional generation task. It maintains a PromptMemory of past contexts and successful parameters, using a Mixture-of-Experts surrogate model conditioned on retrieved "soft prompts" to predict the best next steps while performing fast, lightweight updates for minor environmental shifts. Validated across nine diverse benchmarks, the system demonstrated an 8 to 12x reduction in per-step latency compared to Bayesian optimization while successfully reusing knowledge to minimize error in recurring regimes.

Strengths And Weaknesses:
Strength:
Unlike traditional evolutionary strategies that "forget" past environments, RASP-Tuner uses a PromptMemory to store and retrieve past contexts and successful parameters. This allows it to immediately adapt when a previously seen environment

Robust Scalarization: The RealErrorComposer automatically converts multiple, potentially conflicting metrics (like latency and error) into a single normalized score. This eliminates the need for researchers to manually design complex reward functions for different tasks.

Weakness:
All of the main results are presented in the appendix, but the appendix citations appear to be broken and show the symbol “??”.

There is also a lack of explanation for the hyperparameter settings and how they affect the final results.

Additionally, several mathematical symbols and terminologies are not clearly defined.

Soundness: 2: fair
Presentation: 1: poor
Significance: 2: fair
Originality: 3: good
Key Questions For Authors:
What if we treat time t as an additional input dimension and convert the dynamic BO problem into a stationary one? Since the current output does not really depend on previous states, this transformation might be feasible.

Do these hyperparameters significantly affect the output? The work involves tuning many hyperparameters; which ones are the most critical?

Limitations:
There are too many hyperparameter setup with no specific reason or explanation, for example the novelty factor is set as 0.7. The whole paper feels like a engineering work trying to generate a framework that can utilize previous memory to increase BO efficiency for a time series dynamic black-box. There are also unclaimed variables which makes this paper hard to understand.

Meanwhile memory implemantation only suits environment exhibits regime recurrence :similar contexts and optima reappear overtime, but if there is no recuurence regions I'm doubtful whether this memory implemantation can still work. Especially when we are dealing with a black box function, there is no information about whether we are dealing with recurrence region problem or not in the first place.

Overall Recommendation: 1: Strong Reject: For instance, a paper with well-known results, unaddressed ethical considerations, or a poorly written paper where it is impossible to tell what the nature of its contribution is.
Confidence: 4: You are confident in your assessment, but not absolutely certain. It is unlikely, but not impossible, that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related work.
Ethical Review Concerns:
There are many hyperparameter settings introduced without clear justification or explanation. For example, the novelty factor is set to 0.7 without any rationale. Overall, the paper feels more like an engineering effort to build a framework that leverages past memory to improve BO efficiency for a dynamic time-series black box problem. Additionally, several variables are not clearly defined, which makes the paper difficult to follow.

Furthermore, the memory mechanism appears to be suitable only for environments that exhibit regime recurrence, where similar contexts and optima reappear over time. If such recurrence does not exist, it is unclear whether this memory based approach would still be effective. This concern is especially relevant for black box functions, since there is typically no prior information indicating whether the problem contains recurring regimes in the first place.

Compliance With LLM Reviewing Policy: Affirmed.
Code Of Conduct Acknowledgement: Affirmed.

Official Review of Submission7492 by Reviewer KQZx
Official Reviewby Reviewer KQZx08 Mar 2026 at 20:04 (modified: 24 Mar 2026 at 20:45)Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer KQZxRevisions
Summary:
This paper introduces RASP-Tuner, a retrieval-augmented framework designed for context-aware black-box optimization in non-stationary environments. The core objective is to minimize cumulative regret in systems where the optimal configuration fluctuates based on recurring external contexts, such as robot sensor data or server workloads. Unlike traditional Bayesian Optimization, which can be computationally expensive at scale, or evolutionary strategies like CMA-ES that lack memory of past regimes, RASP-Tuner treats optimization as a context-conditional generation task. The architecture comprises three main components: a RealErrorComposer that standardizes heterogeneous metrics into a normalized scalar error using moving averages and z-scoring ; a PromptMemory that stores and retrieves historical contexts, successful parameters, and learnable soft prompts ; and a Prompt-MoE surrogate that utilizes a Mixture-of-Experts model to predict performance and uncertainty. The system employs a hybrid adaptation strategy, primarily performing fast, prompt-only updates to stay within strict latency budgets, while reserving full-model updates for significant distribution shifts or anomalies. The authors demonstrate RASP-Tuner's efficacy across nine synthetic non-stationary benchmarks and three real-world HPO datasets. The results show that the method either matches or outperforms established baselines like GP-UCB and CMA-ES in cumulative regret, while offering 8-12x lower per-step latency. Additionally, the paper provides a theoretical analysis of an idealized variant, proving that the use of retrieval and regime-specific memory can lead to bounded dynamic regret under certain convexity and cluster-separation assumptions.

Strengths And Weaknesses:
Strengths
The paper attempts to migrate mature NLP paradigms to the black-box optimization domain. The proposed RASP-Tuner framework is different from traditional GP and EA, offering some new insights for non-stationary contextual black-box optimization.

Weaknesses
Unjustified and unvalidated hyperparameters and empirical weights: First, no sensitivity analysis is provided for core hyperparameters (retrieval top-K, novelty threshold, EMA momentum, hybrid update trigger thresholds), making it impossible to verify the algorithm’s stability under reasonable hyperparameter fluctuations. Second, Empirical weights (0.65/0.35 for the parameter base center, 0.55/0.45 for adaptive expert count) are presented without justification or ablation studies to validate their optimality.
Disconnect Between Theoretical Analysis and Actual Algorithm: The bounded dynamic regret proof provided in Section 4 applies only to an idealized variant (RA-GD) and relies on strong assumptions. However, the authors explicitly acknowledge that the deployed RASP-Tuner uses a non-convex Prompt-MoE surrogate, retrieval is only approximately correct, and exact gradients are unavailable—violating all core premises of the theoretical proof. While this analysis provides conceptual justification for the retrieval-augmented memory design, it offers no quantifiable performance guarantees for the actual algorithm and does not analyze how retrieval errors or surrogate model bias degrade the regret bound. The theoretical results are fundamentally disconnected from the practical algorithm, offering little actionable guidance for real-world deployment.
Critical flaws in the Prompt-MoE surrogate design: First, the expert networks are vaguely defined as "small MLPs". No details are provided on activation functions, regularization strategies, parameter initialization, or training rules, and no full implementation is open-sourced. Second, there are no ablation studies comparing the MoE architecture against a standard MLP of equivalent parameter scale. It remains unclear if the added complexity of the gating network and adaptive top-k expert selection is beneficial or merely an instance of over-engineering.
Overpackaging of the RealErrorComposer, with insufficient academic novelty: The RealErrorComposer, listed as one of the paper’s three core contributions, is essentially a combination of EMA Z-score normalization, sigmoid interval mapping, and weighted averaging—all mature, widely used standard methods in statistics and multi-objective optimization, with no methodological innovation. Its only theoretical guarantee, Proposition 4.1, is a trivial derivation based on the monotonicity-preserving property of convex combinations, with no non-trivial theoretical contributions. While the module has practical engineering value, framing it as a core academic contribution for an ICML submission constitutes significant overpackaging, with novelty insufficient to meet top conference standards.
Experimental Rigor and Reproducibility: The "superior performance" claims are based on self-designed synthetic environments. There is also no open-source code and no detailed information regarding random seeds, specific noise configurations, or the logic for regime switching in the synthetic tasks.
Critical Presentation Flaws and Inconsistencies: The manuscript displays signs of poor preparation, which undermines its authority. First, some references are missing. Multiple instances of "Appendix ??" appear in Sections 6.1 and 6.2. Second, Figure 2 contains factual errors and labeling confusion, eroding credibility. Legend labels directly contradict the caption: the caption specifies "RASP-Tuner (red), CMA-ES (green), Bayesian Optimization (blue)," but the legend swaps CMA-ES (blue) and Bayesian Optimization (green), making results uninterpretable. The text claims BO edges out RASP-Tuner in "Smooth Quadratic", but the visual trajectory in Figure 2 shows RASP-Tuner performing better. Conversely, in "Robot ISP Tuning," the baseline (green line) outperforms the red line. LLM Inference—a clear regime-switching task where RASP-Tuner outperforms baselines—is omitted from the caption’s list of superior performance scenarios. The authors claim RASP-Tuner avoids the "sawtooth patterns" of re-learning , but jagged loss spikes are clearly visible for RASP-Tuner in the "Switching LQR" and "AutoML HPO" plots.
Insufficient Underlying Originality: The core RASP-Tuner architecture is essentially a direct migration of three NLP hotspots (retrieval-augmented generation, soft prompt tuning, Mixture-of-Experts) to the BBO domain. While cross-domain migration has heuristic value, the paper lacks fundamental architectural innovations tailored to BBO’s unique requirements (e.g., exploration-exploitation balance, loss surface modeling, non-stationary regret minimization). Combined with the aforementioned factual errors, unvalidated module designs, and theoretical-practical disconnect, the core work raises suspicions of superficial assembly of trendy technologies without deep original design.
Soundness: 2: fair
Presentation: 1: poor
Significance: 2: fair
Originality: 2: fair
Key Questions For Authors:
Will you explain and correct all the factual errors, labeling confusion, and logical inconsistencies in your paper, and clarify whether these errors affect the credibility of the experimental conclusions?
Can you open-source the full code for the synthetic benchmarks and baselines, supplement critical reproducibility details (random seeds, noise configurations, regime switching logic), and explain why no widely accepted official non-stationary BBO benchmarks are used?
How do you resolve the contradiction between the strong assumptions of the theoretical regret proof (Section 4) and the actual deployed RASP-Tuner (non-convex Prompt-MoE, approximate retrieval, no exact gradients), and can you supplement analysis on how retrieval errors or surrogate bias degrade the regret bound?
Can you provide sensitivity analysis for core hyperparameters and ablation studies/justification for the empirical weights (0.65/0.35 and 0.55/0.45), and disclose the initial values of EMA statistics along with their selection rationale?
Can you provide complete implementation details of the expert networks (activation functions, regularization, initialization, training rules), ablation studies comparing the MoE architecture with a standard MLP of equivalent parameter scale, and validation of the calibration of the inter-expert variance-based uncertainty estimate?
Limitations:
Yes

Overall Recommendation: 1: Strong Reject: For instance, a paper with well-known results, unaddressed ethical considerations, or a poorly written paper where it is impossible to tell what the nature of its contribution is.
Confidence: 5: You are absolutely certain about your assessment. You are very familiar with the related work and checked the math/other details carefully.
Compliance With LLM Reviewing Policy: Affirmed.
Code Of Conduct Acknowledgement: Affirmed.

Official Review of Submission7492 by Reviewer eY9o
Official Reviewby Reviewer eY9o04 Mar 2026 at 21:33 (modified: 24 Mar 2026 at 20:45)Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer eY9oRevisions
Summary:
This paper addresses the problem of black-box optimization (BBO) in non-stationary environments. BBO is generally concerned with the optimization of functions that can only be observed point-wise and that do not expose gradient information. Often, these functions are further expensive to evaluate, limiting the number of available function evaluations. Non-stationary problems change over time. For example, the optimal hyperparameter configuration of a neural network may change with the underlying data distribution.

Since Bayesian optimization (BO) with Gaussian process (GP) surrogate models has cubic inference time, its applicability is limited for high numbers of function observations. The proposed work (RASP-Tuner) aims to fill this gap by maintaining a set of context vectors (or soft prompts) that identify scenarios. For instance, one context vector could correspond to a time frame in an environment that changes over time. RASP-Tuner has mechanisms to identify new scenarios and increase the set of context vectors over time.

To optimize the underlying function, a weighted average of relevant context vectors, a "hint" (i.e., a point that has performed well in the past), and the point to evaluate are fed to a set of multi-layer perceptrons (MLP mixture of experts) to obtain a scalar prediction and a variance estimate.

RASP-Tuner is benchmarked against random search, BO, and CMA-ES baselines on several non-stationary problems, where it outperforms them.

Additionally, the paper features some theoretical contributions.

Strengths And Weaknesses:
Soundness: The presented method is highly complex and introduces several new components. Table 1 in the appendix lists various hyperparameters, though it is not exhaustive (e.g., the weighted 0.55 and 0.45 in Eq. (17) are missing). It is unclear how much impact individual components have on performance or if they are even necessary due to a lack of ablation studies. Given the intricate nature of this method, I expect detailed ablation studies to highlight the necessity and impact of design choices.

Given the mostly empirical character of the work (not considering the moderate theoretical contributions), a thorough empirical evaluation is vital. Surprisingly, the comparison with BO and the other baselines is deferred to the appendix, even though it should be the heart of the paper. Furthermore, the empirical evaluation is not fully adequate. For instance, one main argument for RASP-Tuner is the poor scalability of BO in high-data regimes. However, the empirical evaluation considers only 100 function evaluations, a regime where BO does not even begin to struggle. Furthermore, important details such as hyperpriors (noise, length scale, function variance) and hyperparameter choices (automated relevance determination, kernel -- there are multiple Matern kernels) are missing. Also, it is unclear what the impact of a BO window size of 200 is and why it is necessary, given that the evaluation protocol only considers "100 optimization steps per run". Finally, without detailed ablation studies, it is hard to judge the relevance of the empirical evaluation.

The paper does not benchmark against scalable BO methods such as TPE, random forests, or TuRBO. Furthermore, the experiments consider only the small-data regime, and it remains unclear to what extent RASP-Tuner covers the large-data regime compared to, e.g., inducing point methods.

Presentation: The paper is not easy to read. The paper often includes overly detailed references to the implementation that are irrelevant (e.g., the filename in which the RASP-Tuner or the pipelines are implemented is introduced but not used later). Similarly, metrics are only introduced by their variable names without explaining their meaning, or the specific clipping function is named, which is not relevant. The algorithm refers to a function context_fn which is not introduced. Instead, the method section states that the environment reveals a context vector  and an internal state  without explaining where these come from. Later,  is used as the scalar error.

Generally, the paper often uses terms or notation that are not properly introduced  , "hint", "adaptation modes", context_fn).

Figure 1 looks AI generated (typo in "Final Predietion") and does not aid the understanding as it is overly detailed and it remains unclear what some arrows mean (e.g., the arrow from "ZONE 1 [Retrieval System]" to "Theta ").

The paper has broken links in several places ("Appendix ???")

Significance: The general problem the paper addresses is relevant, but it remains unclear whether RASP-Tuner actually is a suitable method for this problem, as the evaluation does not study the large data regime.

Originality: The method is original, but the work only provides little new insight due to the limited evaluation and the large number of new hyperparameters and design decisions whose impact is hard to judge. The motivation for many design decisions is unclear. The theoretical contribution is light and of moderate impact.

Soundness: 1: poor
Presentation: 1: poor
Significance: 2: fair
Originality: 2: fair
Key Questions For Authors:
How would the results look for problems with many data points?
How do you model task correlations / non-stationarity for Bayesian optimization and what are the implementation details of BO?
What is the most significant contribution and why does it help?
Limitations:
An impact statement is missing.

Overall Recommendation: 2: Reject: For instance, a paper with technical flaws, weak evaluation, inadequate reproducibility, incompletely addressed ethical considerations, or writing so poor that it is not possible to understand its key claims.
Confidence: 4: You are confident in your assessment, but not absolutely certain. It is unlikely, but not impossible, that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related work.
Compliance With LLM Reviewing Policy: Affirmed.
Code Of Conduct Acknowledgement: Affirmed.
